Contextuality in distributed systems

We present a lattice of distributed program specifications, whose ordering represents implementability/refinement. Specifications are modelled by families of subsets of relative execution traces, which encode the local orderings of state transitions, rather than their absolute timing according to a global clock. This is to overcome fundamental physical difficulties with synchronisation. The lattice of specifications is assembled and analysed with several established mathematical tools. Sets of nondegenerate cells of a simplicial set are used to model relative traces, presheaves model the parametrisation of these traces by a topological space of variables, and information algebras reveal novel constraints on program correctness. The latter aspect brings the enterprise of program specification under the widening umbrella of contextual semantics introduced by Abramsky et al. In this model of program specifications, contextuality manifests as a failure of a consistency criterion comparable to Lamport's definition of sequential consistency. The theory of information algebras also suggests efficient local computation algorithms for the verification of this criterion. The novel constructions in this paper have been verified in the proof assistant Isabelle/HOL.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

